Review Arcade: On the Human Alignment and Gameability of LLM Reviews

LLM-generated reviews for scientific papers are gaining considerable traction and are even being officially piloted by major conferences. We have to assume that not only reviewers are using LLM-assistance, but also that authors use LLMs to revise their papers before submitting. In this work, we perform empirical experiments on accepted and rejected submissions to the 2024-2025 cycles of the ACL Rolling Review (ARR) to evaluate LLM reviews from both the author and the reviewer perspective. First, we identify a limited alignment of LLM reviews with human ones. In the best-case scenario, the alignment is reasonable. However, we also find that LLM-human alignment varies substantially across prompts and models. Finally, we investigate the scenario in which the author uses an iterative draft-revise workflow to improve the submission according to the LLM review. We find that this "gaming" of LLM reviews can be effective in specific scenarios, increasing overall scores for 36% of the 984 papers. Code: https://github.com/uhh-hcds/reviewarcade, Data: https://huggingface.co/datasets/G4KMU/review_arcade.

==> fig/length_data.csv <==
bin_center,accepted,rejected
162,0,0
486,0,0
810,0,0
1134,0,0
1458,0,0
1782,0,0
2106,0,0
2430,0,2
2754,0,4
3078,1,14
3402,4,4
3726,7,9
4050,3,15
4374,8,11
4698,10,6
5022,10,16
5346,18,15
5670,11,19
5994,27,16
6318,42,32
6642,50,24
6966,70,32
7290,68,21
7614,87,29
7938,65,15
8262,68,16
8586,48,13
8910,38,7
9234,16,7
9558,5,1

